Signature of a massive rotating metal-poor star imprinted in the Phoenix stellar stream

The Phoenix stellar stream has a low intrinsic dispersion in velocity and metallicity that implies the progenitor was probably a low mass globular cluster. In this work we use Magellan/MIKE high-dispersion spectroscopy of eight Phoenix stream red giants to confirm this scenario. In particular, we find negligible intrinsic scatter in metallicity ($\sigma(\mathrm{[Fe~II/H]}) = 0.04^{+0.11}_{-0.03}$) and a large peak-to-peak range in [Na/Fe] and [Al/Fe] abundance ratios, consistent with the light element abundance patterns seen in the most metal-poor globular clusters. However, unlike any other globular cluster, we also find an intrinsic spread in [Sr II/Fe] spanning $\sim$1 dex, while [Ba II/Fe] shows nearly no intrinsic spread ($\sigma(\mathrm{[Ba~II/H]}) = {0.03}^{+0.10}_{-0.02}$). This abundance signature is best interpreted as slow neutron capture element production from a massive fast-rotating metal-poor star ($15-20 \mathrm{M}_\odot$, $v_\mathrm{ini}/v_\mathrm{crit} = 0.4$, $[\mathrm{Fe/H}] = -3.8$). The low inferred cluster mass suggests the system would have been unable to retain supernovae ejecta, implying that any massive fast-rotating metal-poor star that enriched the interstellar medium must have formed and evolved before the globular cluster formed. Neutron capture element production from asymptotic giant branch stars or magneto-rotational instabilities in core-collapse supernovae provide poor fits to the observations. We also report one Phoenix stream star to be a lithium-rich giant ($A(\mathrm{Li}) = 3.1 \pm 0.1$). At $[\mathrm{Fe/H}] = -2.93$ it is among the most metal-poor lithium-rich giants known.

==> tab_chemical_abundances.txt <==
Title: Signature of a massive rotating metal-poor star imprinted in the Phoenix stellar stream
Authors: Casey A.R., et al.
Table: Summary of stellar abundances, including differences due to a 1$\sigma$ change in stellar parameters.
=====================================================================================
Byte-by-byte Description of file: tab_chemical_abundances.txt
-------------------------------------------------------------------------------------
   Bytes Format Units Label        Explanations
-------------------------------------------------------------------------------------
   1- 10 A10    ---   Star         Star name 
  11- 16 A5     ---   Species      Element and ionisation state
  18- 21 I3     ---   N            Number of transitions measured
  22- 23 A1     ---   ul           Indicator that the measurement is an upper limit
  24- 28 F4.2   [-]   loge         The log(epsilon) abundance
  30- 34 F5.2   [-]   [X/H]        The [X/H] abundance ratio 
  36- 39 F4.2   [-]   sigma_[X/H]  The 1-sigma uncertainty in [X/H] abundance ratio
  41- 45 F5.2   [-]   [X/Fe]       The [X/Fe] abundance ratio
  47- 50 F4.2   [-]   sigma_[X/Fe] The 1-sigma uncertainty in [X/Fe] abundance ratio
  52- 56 F4.2   [-]   loge_delta_T The abundance change due to a 1-sigma shift in 
                      effective temperature
  58- 62 F5.2   [-]   loge_delta_g The abundance change due to a 1-sigma shift in
                      log(surface gravity)
  64- 68 F5.2   [-]   loge_delta_v The abundance change due to a 1-sigma shift in
                      microturbulence
  70- 74 F5.2   [-]   loge_delta_M The abundance change due to a 1-sigma shift in
                      metallicity
  76- 79 F4.2   [-]   s_X          The total uncertainty in log(epsilon) abundance
-------------------------------------------------------------------------------------
Phoenix 1  C-H     2   +6.17 -2.26 0.18 +0.34 0.18  0.13 -0.28  0.01  0.04 0.03 
Phoenix 1  C-N     1 < +5.78 -2.05      +0.54                                   
Phoenix 1  O I     1 < +8.04 -0.65      +1.95                                   
Phoenix 1  Na I    2   +3.94 -2.30 0.13 +0.29 0.12  0.05 -0.22 -0.09 -0.02 0.06 
Phoenix 1  Mg I    7   +5.38 -2.23 0.05 +0.37 0.06  0.04 -0.07 -0.02  0.01 0.06 
Phoenix 1  Al I    2   +3.42 -3.03 0.30 -0.43 0.30  0.08 -0.26 -0.09  0.01 0.30 
Phoenix 1  Si I    2   +5.46 -2.04 0.10 +0.55 0.10  0.07 -0.12 -0.04  0.01 0.00 
Phoenix 1  K I     2   +3.01 -2.02 0.09 +0.58 0.09  0.04 -0.10 -0.03 -0.00 0.05 
Phoenix 1  Ca I   13   +4.03 -2.31 0.04 +0.29 0.05  0.04 -0.08 -0.03  0.00 0.09 
Phoenix 1  Sc II   6   +0.56 -2.59 0.15 -0.07 0.17  0.04  0.04  0.01  0.02 0.16 
Phoenix 1  Ti I   11   +2.62 -2.33 0.07 +0.27 0.07  0.07 -0.12 -0.03  0.01 0.18 
Phoenix 1  Ti II  28   +2.75 -2.19 0.13 +0.33 0.11  0.04  0.11  0.05  0.03 0.17 
Phoenix 1  V I     1 < +1.80 -2.13      +0.47                                   
Phoenix 1  V II    1 < +1.98 -1.95      +0.57                                   
Phoenix 1  Cr I    2   +2.61 -3.03 0.08 -0.44 0.08  0.07 -0.11 -0.02  0.01 0.00 
Phoenix 1  Fe I   81   +4.90 -2.60 0.04 +0.00 0.00  0.06 -0.10 -0.04  0.01 0.23 
Phoenix 1  Fe II  12   +4.98 -2.52 0.16 +0.00 0.00  0.02  0.13  0.00  0.01 0.08 
Phoenix 1  Co I    3   +2.61 -2.38 0.11 +0.21 0.12  0.06 -0.07 -0.01  0.00 0.10 
Phoenix 1  Ni I    5   +3.66 -2.56 0.08 +0.04 0.09  0.06 -0.10 -0.05  0.00 0.10 
Phoenix 1  Cu I    1 < +2.42 -1.77      +0.82                                   
Phoenix 1  Zn I    2   +2.31 -2.25 0.11 +0.35 0.12  0.03  0.03 -0.01  0.01 0.00 
Phoenix 1  Sr II   2   +0.51 -2.36 0.24 +0.16 0.22  0.00  0.03 -0.08 -0.04 0.18 
Phoenix 1  Ba II   3   -1.41 -3.58 0.16 -1.06 0.14  0.04  0.07 -0.01  0.01 0.10 
Phoenix 1  La II   1 < -0.58 -1.68      +0.84                                   
Phoenix 1  Eu II   2 < -1.43 -1.95      +0.57                                   
Phoenix 2  C-H     2   +6.08 -2.35 0.11 +0.30 0.14  0.13 -0.06  0.02  0.02 0.00 
Phoenix 2  C-N     1 < +6.88 -0.95      +1.70                                   
Phoenix 2  O I     1 < +9.02 +0.33      +2.98                                   
Phoenix 2  Na I    2   +3.38 -2.86 0.20 -0.20 0.18  0.07 -0.01 -0.11  0.00 0.00 
Phoenix 2  Mg I    5   +5.23 -2.37 0.17 +0.29 0.19  0.05 -0.03 -0.05  0.00 0.32 
Phoenix 2  Al I    2   +2.69 -3.76 0.39 -1.11 0.40  0.05 -0.03 -0.08 -0.03 0.30 
Phoenix 2  Si I    2   +5.33 -2.18 0.16 +0.47 0.17  0.07 -0.01 -0.03  0.01 0.00 
Phoenix 2  K I     1 < +3.66 -1.37      +1.29                                   
Phoenix 2  Ca I    4   +4.12 -2.22 0.17 +0.44 0.18  0.05 -0.01 -0.05  0.00 0.25 
Phoenix 2  Sc II   5   +0.41 -2.74 0.13 -0.12 0.12  0.01  0.06 -0.01  0.00 0.10 
Phoenix 2  Ti II   9   +2.42 -2.53 0.17 +0.09 0.15  0.03  0.05 -0.04  0.01 0.26 
Phoenix 2  V I     1 < +2.33 -1.60      +1.05                                   
Phoenix 2  V II    1 < +2.39 -1.54      +1.07                                   
Phoenix 2  Fe I   29   +4.84 -2.65 0.12 +0.00 0.00  0.06  0.00 -0.01  0.01 0.15 
Phoenix 2  Fe II   7   +4.88 -2.62 0.10 +0.00 0.00  0.01  0.06 -0.01  0.00 0.00 
Phoenix 2  Co I    1 < +3.20 -1.79      +0.86                                   
Phoenix 2  Ni I    1 < +5.16 -1.06      +1.59                                   
Phoenix 2  Cu I    1 < +5.20 +1.01      +3.66                                   
Phoenix 2  Zn I    1 < +3.65 -0.91      +1.74                                   
Phoenix 2  Sr II   2   -0.68 -3.54 0.34 -0.93 0.31 -0.02  0.07 -0.13 -0.04 0.00 
Phoenix 2  Ba II   1   -1.64 -3.82 0.27 -1.20 0.27  0.05  0.04 -0.01  0.01 0.10 
Phoenix 2  La II   1 < +1.92 +0.82      +3.44                                   
Phoenix 2  Eu II   2 < -1.02 -1.54      +1.07                                   
Phoenix 3  C-H     2   +6.08 -2.35 0.10 +0.40 0.11  0.12 -0.06  0.03  0.02 0.07 
Phoenix 3  C-N     1 < +6.50 -1.33      +1.41                                   
Phoenix 3  O I     1 < +8.28 -0.41      +2.33                                   
Phoenix 3  Na I    2   +3.77 -2.47 0.22 +0.27 0.21  0.08 -0.03 -0.16  0.00 0.10 
Phoenix 3  Mg I    6   +5.23 -2.37 0.09 +0.37 0.10  0.04 -0.01 -0.03  0.00 0.11 
Phoenix 3  Al I    2   +3.08 -3.37 0.35 -0.63 0.34  0.10  0.00 -0.12  0.01 0.30 
Phoenix 3  Si I    2   +5.18 -2.33 0.11 +0.42 0.12  0.06 -0.04 -0.05 -0.01 0.00 
Phoenix 3  K I     1 < +3.13 -1.90      +0.84                                   
Phoenix 3  Ca I    9   +3.73 -2.61 0.07 +0.13 0.09  0.04 -0.00 -0.02  0.00 0.09 
Phoenix 3  Sc II   5   +0.65 -2.50 0.12 +0.20 0.12  0.01  0.06 -0.03  0.00 0.11 
Phoenix 3  Ti I    6   +2.34 -2.61 0.13 +0.13 0.13  0.07 -0.01 -0.03  0.01 0.19 
Phoenix 3  Ti II  14   +2.47 -2.48 0.11 +0.22 0.13  0.02  0.06  0.03  0.01 0.18 
Phoenix 3  V I     1 < +1.98 -1.95      +0.79                                   
Phoenix 3  V II    1 < +2.11 -1.82      +0.88                                   
Phoenix 3  Cr I    1   +2.90 -2.74 0.24 -0.00 0.23  0.07 -0.01 -0.11  0.01 0.00 
Phoenix 3  Mn I    2   +2.43 -3.00 0.12 -0.26 0.14  0.05 -0.00  0.02  0.00 0.10 
Phoenix 3  Fe I   70   +4.76 -2.74 0.07 +0.00 0.00  0.06  0.00  0.03  0.01 0.24 
Phoenix 3  Fe II  10   +4.80 -2.70 0.12 +0.00 0.00  0.01  0.06 -0.02  0.00 0.18 
Phoenix 3  Co I    1   +2.44 -2.56 0.22 +0.18 0.22  0.06 -0.01 -0.05  0.01 0.00 
Phoenix 3  Ni I    5   +3.41 -2.81 0.26 -0.07 0.26  0.07 -0.00 -0.11  0.01 0.28 
Phoenix 3  Cu I    1 < +2.80 -1.39      +1.35                                   
Phoenix 3  Zn I    1 < +2.99 -1.57      +1.17                                   
Phoenix 3  Sr II   2   -0.13 -3.00 0.37 -0.30 0.32  0.00  0.02 -0.31 -0.05 0.00 
Phoenix 3  Ba II   2   -1.43 -3.60 0.18 -0.91 0.19  0.04  0.04  0.01  0.01 0.10 
Phoenix 3  La II   1 < -0.51 -1.61      +1.09                                   
Phoenix 3  Eu II   2 < -1.27 -1.79      +0.91                                   
Phoenix 6  C-H     2   +5.64 -2.79 0.12 +0.00 0.14  0.11 -0.07  0.03  0.04 0.00 
Phoenix 6  C-N     1 < +6.55 -1.28      +1.51                                   
Phoenix 6  O I     1 < +8.06 -0.63      +2.16                                   
Phoenix 6  Na I    2   +3.60 -2.65 0.31 +0.15 0.30  0.03 -0.01 -0.27 -0.03 0.00 
Phoenix 6  Mg I    5   +5.26 -2.34 0.08 +0.45 0.10  0.03  0.00 -0.01  0.00 0.00 
Phoenix 6  Al I    2   +3.06 -3.39 0.42 -0.60 0.41  0.02 -0.03 -0.25 -0.05 0.30 
Phoenix 6  Si I    2   +5.66 -1.85 0.15 +0.94 0.16  0.07 -0.05 -0.07  0.00 0.00 
Phoenix 6  K I     1 < +2.90 -2.13      +0.66                                   
Phoenix 6  Ca I    9   +3.64 -2.70 0.08 +0.09 0.10  0.03 -0.01 -0.03  0.00 0.13 
Phoenix 6  Sc II   5   +0.42 -2.73 0.16 -0.05 0.17  0.01  0.03 -0.06 -0.00 0.14 
Phoenix 6  Ti I    4   +2.40 -2.54 0.15 +0.24 0.16  0.06 -0.01 -0.03  0.01 0.25 
Phoenix 6  Ti II  14   +2.47 -2.48 0.14 +0.20 0.17  0.03  0.04  0.01  0.02 0.21 
Phoenix 6  V I     1 < +1.86 -2.07      +0.72                                   
Phoenix 6  V II    1 < +2.56 -1.37      +1.31                                   
Phoenix 6  Cr I    2   +2.99 -2.65 0.11 +0.14 0.12  0.06 -0.01 -0.02  0.01 0.00 
Phoenix 6  Cr II   1   +3.72 -1.92 0.14 +0.76 0.16  0.00  0.05 -0.03  0.01 0.00 
Phoenix 6  Fe I   64   +4.71 -2.79 0.07 +0.00 0.00  0.05 -0.01  0.02  0.01 0.25 
Phoenix 6  Fe II  13   +4.82 -2.68 0.15 +0.00 0.00  0.01  0.05 -0.05  0.01 0.26 
Phoenix 6  Co I    2   +2.40 -2.59 0.21 +0.20 0.21  0.04 -0.00 -0.10 -0.00 0.00 
Phoenix 6  Ni I    1   +3.09 -3.13 0.32 -0.34 0.32  0.05 -0.01 -0.06  0.00 0.00 
Phoenix 6  Cu I    1 < +2.60 -1.59      +1.20                                   
Phoenix 6  Zn I    1 < +2.90 -1.66      +1.13                                   
Phoenix 6  Sr II   2   -0.14 -3.01 0.58 -0.33 0.52  0.01  0.04 -0.38 -0.01 0.48 
Phoenix 6  Ba II   4   -1.39 -3.57 0.18 -0.89 0.19  0.03  0.04 -0.02  0.01 0.26 
Phoenix 6  La II   1 < +0.77 -0.33      +2.35                                   
Phoenix 6  Eu II   2 < -1.45 -1.97      +0.71                                   
Phoenix 7  C-H     2   +6.04 -2.39 0.08 +0.41 0.10  0.09 -0.07  0.01  0.03 0.00 
Phoenix 7  C-N     1 < +5.66 -2.17      +0.63                                   
Phoenix 7  O I     1 < +7.74 -0.95      +1.84                                   
Phoenix 7  Na I    2   +4.05 -2.19 0.11 +0.61 0.10  0.06 -0.05 -0.09 -0.01 0.00 
Phoenix 7  Mg I    9   +5.37 -2.23 0.05 +0.57 0.07  0.04 -0.03 -0.02  0.00 0.10 
Phoenix 7  Al I    2   +3.51 -2.94 0.33 -0.14 0.33  0.11 -0.09 -0.07  0.01 0.39 
Phoenix 7  Si I    2   +5.54 -1.98 0.14 +0.82 0.14  0.07 -0.05 -0.05  0.01 0.13 
Phoenix 7  K I     1   +3.09 -1.94 0.08 +0.86 0.09  0.04 -0.01 -0.02  0.00 0.00 
Phoenix 7  Ca I   15   +3.92 -2.42 0.06 +0.37 0.07  0.03 -0.01 -0.02 -0.00 0.10 
Phoenix 7  Sc II   7   +0.58 -2.57 0.10 +0.05 0.10  0.01  0.05 -0.02  0.01 0.14 
Phoenix 7  Ti I   13   +2.59 -2.36 0.07 +0.44 0.08  0.05 -0.01 -0.01  0.00 0.12 
Phoenix 7  Ti II  36   +2.63 -2.32 0.06 +0.30 0.08  0.01  0.05  0.04  0.01 0.14 
Phoenix 7  V I     1   +1.33 -2.60 0.11 +0.20 0.12  0.02  0.04  0.01 -0.01 0.00 
Phoenix 7  V II    2   +1.54 -2.39 0.08 +0.23 0.09 -0.02  0.06  0.01  0.00 0.00 
Phoenix 7  Cr I    7   +2.82 -2.82 0.09 -0.03 0.10  0.05 -0.01 -0.01  0.00 0.17 
Phoenix 7  Cr II   1   +2.88 -2.76 0.10 -0.14 0.11 -0.01  0.05 -0.01  0.00 0.00 
Phoenix 7  Mn I    1   +2.23 -3.20 0.15 -0.41 0.16  0.03  0.01  0.01  0.00 0.10 
Phoenix 7  Fe I  100   +4.70 -2.80 0.07 +0.00 0.00  0.04 -0.00  0.00  0.00 0.34 
Phoenix 7  Fe II  16   +4.88 -2.62 0.08 +0.00 0.00  0.00  0.05 -0.00  0.01 0.12 
Phoenix 7  Co I    2   +2.62 -2.37 0.10 +0.43 0.11  0.01 -0.00 -0.04 -0.03 0.00 
Phoenix 7  Ni I    4   +3.70 -2.52 0.11 +0.28 0.12  0.04 -0.01 -0.02  0.00 0.17 
Phoenix 7  Cu I    1 < +2.48 -1.71      +1.09                                   
Phoenix 7  Zn I    1 < +2.45 -2.11      +0.69                                   
Phoenix 7  Sr II   2   +0.48 -2.38 0.19 +0.24 0.16  0.01  0.02 -0.13 -0.01 0.09 
Phoenix 7  Ba II   3   -1.48 -3.66 0.12 -1.04 0.12  0.02  0.04 -0.00  0.01 0.10 
Phoenix 7  La II   1 < -0.70 -1.80      +0.82                                   
Phoenix 7  Eu II   2 < -1.80 -2.33      +0.30                                   
Phoenix 8  C-H     2   +6.12 -2.31 0.11 +0.41 0.10  0.14 -0.06  0.01  0.02 0.00 
Phoenix 8  C-N     1 < +6.41 -1.42      +1.30                                   
Phoenix 8  O I     1 < +8.41 -0.28      +2.44                                   
Phoenix 8  Na I    2   +3.86 -2.38 0.08 +0.34 0.07  0.08 -0.04 -0.03 -0.01 0.00 
Phoenix 8  Mg I    6   +5.21 -2.39 0.05 +0.33 0.07  0.05 -0.03 -0.01  0.00 0.04 
Phoenix 8  Al I    2   +2.97 -3.48 0.28 -0.77 0.28  0.10 -0.01 -0.01  0.01 0.30 
Phoenix 8  Si I    2   +5.34 -2.17 0.13 +0.55 0.12  0.08 -0.01 -0.01  0.01 0.00 
Phoenix 8  K I     1   +2.89 -2.14 0.11 +0.58 0.11  0.05 -0.00 -0.00  0.01 0.00 
Phoenix 8  Ca I   11   +3.85 -2.49 0.07 +0.23 0.08  0.05 -0.00 -0.01  0.01 0.16 
Phoenix 8  Sc II   5   +0.57 -2.58 0.10 +0.21 0.08 -0.00  0.06 -0.01 -0.01 0.10 
Phoenix 8  Ti I    7   +2.54 -2.41 0.08 +0.31 0.07  0.07 -0.00 -0.01  0.01 0.00 
Phoenix 8  Ti II  12   +2.52 -2.43 0.13 +0.35 0.09  0.03  0.06 -0.02  0.01 0.23 
Phoenix 8  V I     1 < +2.10 -1.83      +0.88                                   
Phoenix 8  V II    1 < +2.17 -1.76      +1.02                                   
Phoenix 8  Cr I    1   +2.36 -3.28 0.13 -0.56 0.12  0.07 -0.00 -0.01  0.01 0.00 
Phoenix 8  Fe I   65   +4.78 -2.72 0.08 +0.00 0.00  0.06 -0.00 -0.00  0.01 0.22 
Phoenix 8  Fe II   8   +4.71 -2.79 0.09 +0.00 0.00  0.01  0.06 -0.01  0.01 0.00 
Phoenix 8  Co I    2   +2.53 -2.46 0.14 +0.26 0.14  0.07 -0.00 -0.00  0.00 0.00 
Phoenix 8  Ni I    2   +3.67 -2.55 0.09 +0.17 0.09  0.05  0.00 -0.01  0.01 0.00 
Phoenix 8  Cu I    1 < +3.08 -1.11      +1.60                                   
Phoenix 8  Zn I    1 < +2.89 -1.67      +1.05                                   
Phoenix 8  Sr II   2   -0.44 -3.31 0.19 -0.52 0.17  0.02  0.06 -0.02  0.00 0.00 
Phoenix 8  Ba II   1   -1.60 -3.78 0.25 -0.99 0.24  0.05  0.05  0.00  0.01 0.10 
Phoenix 8  La II   1 < -0.54 -1.64      +1.14                                   
Phoenix 8  Eu II   2 < -1.25 -1.77      +1.02                                   
Phoenix 9  C-H     2   +6.13 -2.30 0.09 +0.55 0.10  0.12 -0.07  0.01  0.02 0.00 
Phoenix 9  C-N     1 < +6.27 -1.56      +1.29                                   
Phoenix 9  O I     1 < +8.19 -0.50      +2.35                                   
Phoenix 9  Na I    2   +3.42 -2.82 0.19 +0.03 0.18  0.07 -0.01 -0.11  0.00 0.12 
Phoenix 9  Mg I    6   +5.23 -2.37 0.09 +0.48 0.10  0.05 -0.01 -0.02  0.00 0.12 
Phoenix 9  Al I    2   +3.49 -2.96 0.34 -0.11 0.34  0.13 -0.05 -0.10 -0.01 0.30 
Phoenix 9  Si I    2   +5.36 -2.15 0.12 +0.70 0.12  0.07 -0.00 -0.03  0.01 0.00 
Phoenix 9  K I     1 < +3.16 -1.87      +0.98                                   
Phoenix 9  Ca I   10   +3.89 -2.45 0.07 +0.40 0.08  0.04 -0.01 -0.02  0.00 0.06 
Phoenix 9  Sc II   6   +0.65 -2.50 0.11 +0.20 0.10  0.01  0.05 -0.02 -0.01 0.12 
Phoenix 9  Ti I    8   +2.42 -2.53 0.11 +0.32 0.12  0.07 -0.01 -0.02  0.01 0.20 
Phoenix 9  Ti II  18   +2.59 -2.36 0.11 +0.34 0.11  0.02  0.05  0.01  0.01 0.22 
Phoenix 9  V I     1 < +1.94 -1.99      +0.86                                   
Phoenix 9  V II    1 < +2.60 -1.33      +1.38                                   
Phoenix 9  Cr I    2   +2.78 -2.86 0.14 -0.01 0.14  0.07 -0.01 -0.03  0.01 0.00 
Phoenix 9  Fe I   66   +4.65 -2.85 0.07 +0.00 0.00  0.06 -0.00  0.02  0.01 0.24 
Phoenix 9  Fe II  10   +4.79 -2.71 0.08 +0.00 0.00  0.01  0.05 -0.00  0.00 0.03 
Phoenix 9  Co I    3   +2.67 -2.33 0.12 +0.53 0.13 -0.03  0.00 -0.06 -0.01 0.00 
Phoenix 9  Ni I    2   +3.39 -2.83 0.25 +0.02 0.25  0.07 -0.01 -0.08  0.00 0.21 
Phoenix 9  Cu I    1 < +2.64 -1.55      +1.30                                   
Phoenix 9  Zn I    1 < +3.11 -1.45      +1.40                                   
Phoenix 9  Sr II   2   -0.25 -3.12 0.34 -0.42 0.29 -0.00  0.05 -0.25 -0.01 0.00 
Phoenix 9  Ba II   1   -1.61 -3.79 0.25 -1.08 0.25  0.04  0.03  0.03  0.00 0.10 
Phoenix 9  La II   1 < -0.76 -1.86      +0.85                                   
Phoenix 9  Eu II   2 < -1.30 -1.82      +0.89                                   
Phoenix 10 C-H     2   +5.92 -2.51 0.10 +0.34 0.10  0.12 -0.08  0.04  0.01 0.03 
Phoenix 10 C-N     1 < +7.05 -0.78      +2.08                                   
Phoenix 10 O I     1 < +7.86 -0.83      +2.02                                   
Phoenix 10 Na I    2   +3.96 -2.28 0.23 +0.57 0.22  0.07 -0.02 -0.17  0.00 0.00 
Phoenix 10 Mg I    6   +5.03 -2.57 0.09 +0.28 0.10  0.04 -0.01 -0.02  0.00 0.14 
Phoenix 10 Al I    2   +3.07 -3.38 0.32 -0.53 0.32  0.09 -0.02 -0.14 -0.00 0.30 
Phoenix 10 Si I    2   +5.10 -2.41 0.21 +0.44 0.21  0.08 -0.01 -0.06  0.00 0.20 
Phoenix 10 K I     1 < +3.05 -1.98      +0.87                                   
Phoenix 10 Ca I   11   +3.69 -2.65 0.07 +0.20 0.08  0.05 -0.01 -0.02  0.00 0.12 
Phoenix 10 Sc II   5   +0.24 -2.91 0.09 +0.03 0.10  0.02  0.04 -0.00 -0.00 0.10 
Phoenix 10 Ti I    3   +2.48 -2.47 0.10 +0.38 0.10  0.07 -0.01 -0.01  0.00 0.07 
Phoenix 10 Ti II  17   +2.36 -2.59 0.10 +0.34 0.10  0.04  0.05  0.03  0.00 0.12 
Phoenix 10 V I     2 < +1.74 -2.19      +0.66                                   
Phoenix 10 V II    1 < +1.87 -2.06      +0.88                                   
Phoenix 10 Cr I    2   +2.52 -3.12 0.20 -0.27 0.20  0.07 -0.01 -0.02  0.00 0.25 
Phoenix 10 Mn I    4 < +2.75 -2.68      +0.17                                   
Phoenix 10 Fe I   69   +4.65 -2.85 0.06 +0.00 0.00  0.06 -0.01  0.04  0.00 0.18 
Phoenix 10 Fe II  12   +4.57 -2.93 0.09 +0.00 0.00  0.01  0.05  0.00  0.00 0.14 
Phoenix 10 Co I    2   +2.43 -2.56 0.13 +0.29 0.13  0.08 -0.01 -0.02  0.01 0.00 
Phoenix 10 Ni I    5   +3.27 -2.95 0.23 -0.10 0.23  0.09 -0.01 -0.09  0.01 0.28 
Phoenix 10 Cu I    1 < +2.60 -1.59      +1.26                                   
Phoenix 10 Zn I    1 < +2.66 -1.90      +0.95                                   
Phoenix 10 Sr II   2   -0.39 -3.26 0.38 -0.33 0.34  0.01  0.07 -0.26 -0.01 0.11 
Phoenix 10 Ba II   3   -1.43 -3.60 0.17 -0.67 0.17  0.05  0.04  0.00  0.00 0.19 
Phoenix 10 La II   1 < -0.58 -1.68      +1.25                                   
Phoenix 10 Eu II   2 < -1.41 -1.93      +1.01                                   
